Communication Lower Bounds of Bilinear Algorithms for Symmetric Tensor Contractions

We introduce a new theoretical framework for deriving lower bounds on data movement in bilinear algorithms. Bilinear algorithms are a general representation of fast algorithms for bilinear functions, which include computation of matrix multiplication, convolution, and symmetric tensor contractions. A bilinear algorithm is described by three matrices. Our communication lower bounds are based on quantifying the minimal matrix ranks of matching subsets of columns of these matrices. This infrastructure yields new communication lower bounds for symmetric tensor contraction algorithms, which provide qualitative new insights. Tensor symmetry (invariance under permutation of modes) is common to many applications of tensor computations (e.g., tensor representation of hypergraphs, analysis of high order moments in data, as well as tensors modelling interactions of electrons in computational chemistry). Tensor symmetry enables reduction in representation size as well as arithmetic cost of contractions by factors that scale with the number of equivalent permutations. However, we derive lower bounds showing that these arithmetic cost and memory reductions can necessitate increases in data movement by factors that scale with the size of the tensors.

==> fixme.txt <==
FIXME 3.1: Torsten: Goes very fast. Resolution (Edgar): added details about folding into matrices.


==> old_rebuttal.txt <==


We are grateful to all the reviewers for their valuable feedback. The main common concern seems to be the level of impact of the paper and its relation to previous work. Tensor contractions are a fundamental primitive in many numerical algorithms, and our paper provides the first general communication lower bound for contractions of symmetric tensors. Communication lower bounds for specific contractions such as matrix-vector and matrix-matrix multiplication have been studied extensively and nonsymmetric contractions reduce to these results. However, the main contribution of our paper is the analysis of a new algorithm thatis more computionally efficient for problems for many problems including common symmetric matrix computations, but is not reducible to matrix multiplication. While the Loomis-Whitney inequality has been a common tool for lower bound derivation of matrix-multiplication-like algorithms, we use a generalized inequality that has not been previously used to derive lower bounds for any other algorithm. Our applications of this inequality yield surprising asymptotic results for higher order tensors (of relevance to computations in chemistry and physics) not only for the symmetry preserving algorithm, but also for the traditional approach to some symmetrized contractions in the parallel setting.

Additionally, we would like to point out regarding Review 1 that our results for the direct evaluation algorithm may be easily extended using existing communication lower bounds for Strassen's algorithm.

Further, as an additional note to Review 3, Section 4.4 considers lower bounds for vertical communication of the direct algorithm.

Responses to Questions in Review 2:

We outlined the general technique used in the proofs in the introduction, and discussed the applicability of all the results prior to the theorem and proof statements. We discussed the practical relevance of the bounds and applicability to coupled-cluster contractions in the conclusion. The page limit constrained our ability to go into more depth on the applications, but we hope to do so in future work or longer versions of the paper.

Our \otimes_v notation was actually motivated by the tensor product notation, since \otimes_0 in our notation is equivalent to the standard tensor product notation \otimes. In this and other cases, we introduce notation that is well-suited for symmetric contractions (the \otimes_v notation cannot be used to describe all nonsymmetric tensor contractions, since it does not express which indices are contracted over). 

The symmetry preserving algorithm has lower cost, especially when the multiplications are more expensive than additions (e.g. complex arithmetic, partially symmetric contractions). As discussed, the asymptotically higher communication requirements are only present in rather exotic cases that do not arise in applications (at least in coupled cluster). 

As we are considering only lower bounds, our results are valid despite ignoring the computation of the tensors V and W. Further, we believe these computations would not increase the communication costs by more than a constant factor, as the tensors require asymptotically fewer multiplications, and the number of additions is only leading-order when one of s,t,v is zero.

Our model corresponds to the ideal cache model with B=1, and is also the same as simpler cache models. We do not consider latency cost as the bandwidth cost is generally a much more significant bottleneck for tensor contractions.

We will attempt to provide simplifying lemmas or move Theorem 4.4 to the appendix, as it is least important and its proof is tedious. 

Either of the terms in the max can be dominant (in theory and practice) for different values of s,t,v. For instance, reading the input is dominant for matrix-vector but not matrix-matrix multiplication.

The Holder-inequality-based techniques we previously employed are more general in their definition in projections and required evaluating a linear-program to obtain the bound. The projections in the generalized Loomis-Whitney inequality ideally fit the symmetry preserving algorithm.

Regarding, load-balance we intended to say 'distributions' instead of 'redistributions', which simply assumes no processor owns too great a chunk of the input or output tensors. In such distributions, gathering the smallest tensor onto all processors is a valid and sometimes the most efficient algorithm.

We apologize for the confusion regarding the sentence,
"However, our lower bounds apply to any possible load balanced initial input and final output redistributions",
as instead of 'redistributions', we intended to say 'distributions', referring to the notion previously described in the paragraph, namely that all processors should be assigned an asymptotically equivalent parts of the inputs and outputs.

Communicating the smallest tensor is compatible with our assumptions so long as its initial layout is balanced and the overall work is load balanced.

Response to Reviewer 3:


As we discussed above, the symmetry preserving algorithm is not reducible to matrix multiplications. Further, for both types of algorithms we obtain lower bound results that are via a non-standard generalized inequality that are asymptotically higher than bounds for nonsymmetric contractions (matrix multiplication). For the direct evaluation algorithm, this arises in the parallel case due to unique storage of inputs or symmetrization.

Response to Reviewer 1:

We generally agree with this review. We are indeed careful to map out the limitations of our lower bounds as these could be potential directions for new algorithms with improved communication upper bounds. For the direct evaluation algorithms, it would actually be quite easy to extend them to Strassen's algorithm, as our lower bounds are given as a reduction from the matrix multiplication lower bound, and communication lower bounds for Strassen's algorithm exist. Lastly, the assumption of packed layout is consistent with the standard assumption of no input-data replication (otherwise there would be no memory-independent lower bounds at all), and allows for results that are symmetric in s,t,v, as when the output tensor is largest, we get an asymptotically-improved parallel lower bound without this assumption.

Old Review 2:

 (if it is possible to purchase 1-2 extra pages in the SPAA proceedings as it was last year, we would certainly use them for this purpose).

In the larger body of work, which established the symmetry-preserving algorithm, we these new notational conventions were indispensable.

In terms of the importance of the results, while the asymptotically higher lower bound on communication cost of the symmetry preserving algorithm is indeed surprising, one of the horizontal communication lower bounds obtained for the standard direct evaluation approach is new (it arises due to symmetry), was surprising to us, and arguably carries greater practical importance then the symmetry preserving bound.

As highlighted in the general response above, we would like to emphasize that the generalized form of the Loomis-Whitney lower bound (where projections of a d-dimensional index set can be of dimension less than d-1) is not particularly well-known and no algorithm has required its use previously. We had previously employed more complicated techniques, but later realized this particular method was a perfect fit for the problem at hand and enables relatively simple analysis.



